Zoned HVAC Control via PDE-Constrained Optimization

Efficiency, comfort, and convenience are three major aspects in the design of control systems for residential Heating, Ventilation, and Air Conditioning (HVAC) units. In this paper we propose an optimization-based algorithm for HVAC control that minimizes energy consumption while maintaining a desired temperature in a room. Our algorithm uses a Computer Fluid Dynamics model, mathematically formulated using Partial Differential Equations (PDEs), to describe the interactions between temperature, pressure, and air flow. Our model allows us to naturally formulate problems such as controlling the temperature of a small region of interest within a room, or to control the speed of the air flow at the vents, which are hard to describe using finite-dimensional Ordinary Partial Differential (ODE) models. Our results show that our algorithm produces significant energy savings without a decrease in comfort.

==> figures/room_diagram.pdftex_t <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'room_diagram_notext.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{210.40012423bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60648026)%
    \put(0,0){\includegraphics[width=\unitlength]{room_diagram_notext.pdf}}%
    \put(0.20912594,0.24340388){\color[rgb]{0.1254902,0.29019608,0.52941176}\makebox(0,0)[b]{\smash{Zone 1}}}%
    \put(0.3802285,0.08941181){\color[rgb]{0.1254902,0.29019608,0.52941176}\makebox(0,0)[rb]{\smash{Zone 2}}}%
    \put(0.79087465,0.24340388){\color[rgb]{0.1254902,0.29019608,0.52941176}\makebox(0,0)[b]{\smash{Zone 3}}}%
    \put(0.08935415,0.51716795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_o$}}}%
    \put(0.91064644,0.05519103){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Gamma_i$}}}%
    \put(0.20912594,0.34606527){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Theta_h$}}}%
    \put(0.91064644,0.51716795){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Gamma_o'$}}}%
    \put(0.79087465,0.34606533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Theta_h'$}}}%
  \end{picture}%
\endgroup%

